Protein sequence-to-structure learning: Is this the end(-to-end revolution)?

The potential of deep learning has been recognized in the protein structure prediction community for some time, and became indisputable after CASP13. In CASP14, deep learning has boosted the field to unanticipated levels reaching near-experimental accuracy. This success comes from advances transferred from other machine learning areas, as well as methods specifically designed to deal with protein sequences and structures, and their abstractions. Novel emerging approaches include (i) geometric learning, i.e. learning on representations such as graphs, 3D Voronoi tessellations, and point clouds; (ii) pre-trained protein language models leveraging attention; (iii) equivariant architectures preserving the symmetry of 3D space; (iv) use of large meta-genome databases; (v) combinations of protein representations; (vi) and finally truly end-to-end architectures, i.e. differentiable models starting from a sequence and returning a 3D structure. Here, we provide an overview and our opinion of the novel deep learning approaches developed in the last two years and widely used in CASP14.

==> CASP14.csv <==
#### pretrained-embeddings: 1 (basically sequence, without MSA, but with some predefined representation)
#### MSA: 2 (raw MSA) ; MSA-cons, MSA-coev, MSA-feat : 3
#### contacts, distances, represented as 2D maps: 4 ; when there is something more (angles, hbonds): 5 (I make the distinction between 4 and 5 because many teams really do only level 4)
#### 3D coord: 6, quality: 7
#### warning!! maybe remove the methods that were not used in CASP14 (inCASP14=="no") for the figure, since we explicitely mention them in the main text and we want to give an overview for CASP
#### SAdLSA;sequences;0??;MSA;2;CNN;;yes;;;no (I removed this one since it only generates an MSA...)
#### if there are multiple inpputs/outputs, the maxEnd-input/output are defined based on how close they are to the "end" but also on their main or principal character (for instances, 2 rows for HMS-Casper because it uses either MSA-cons or embeddings as input, but only 1 row for CUTSP because it cannot work without the MSA, even if it additionnally uses embeddings) 
#### ContactGAN;contacts;4;contacts;4;GAN;;yes;;;no
name;maxEnd-input;max-End-input-level;maxEnd-output;max-End-output-level;archi;mechanism;inCASP14;aux-lessEnd-input;aux-output;equivariant
#### BrainFold;structure;6;contacts;4;dense;;yes;;;no
HMS-Casper;MSA-cons;3;structure;6;LSTM;recurrent;yes;;;no
HMS-Casper-NLP;pretrained-embeddings;1;structure;6;LSTM;recurrent;yes;;;no
EMBER;MSA-coev;3;distances;4;resCNN;dilatations;yes;;;no
EMBER-NLP;pretrained-embeddings;1;distances;4;resCNN;dilatations;yes;;;no
A2I2Prot;MSA-coev;3;distances;4;resCNN;;yes;;;no
AF2;MSA;2;structure;6;transformer;attention;yes;templates;distances,quality;yes
CUTSP;MSA;2;distances;4;LSTM,GRU;recurrent;yes;pretrained-embeddings;;no
rawMSA;MSA;2;contacts;4;2DCNN;classical;no;;;no
DMPfold2;MSA;2;geom-feat;5;GRU;recurrent;yes;MSA-coev;;no
DMPfold2-New;MSA;2;structure;6;GRU;recurrent;no;MSA-coev;;no
MSATransformer;MSA;2;contacts;4;transformer;attention;no;;;no
trRosetta;MSA-feat;3;geom-feat;5;resCNN;dilatations;yes;;;no
CopulaNet;MSA;2;distances;4;resCNN;dilatations;yes;;;no
Ornate;structure;6;quality;7;3DCNN;;yes;;;yes
3DCNN;structure;6;quality;7;3DCNN;;yes;;;no
AngularQA;structure;6;quality;7;LSTM;;yes;;;no
3DCNN_prof;structure;6;quality;7;3DCNN;;yes;MSA-cons,geom-feat;;no
DeepAccNet;structure;6;quality;7;3DCNN;;yes;geom-feat;;yes
topQA;structure;6;quality;7;3DCNN;;yes;;;no
graphQA;structure;6;quality;7;GCN;;yes;;;no
graph-sh;structure;6;quality;7;GCN;;yes;;;yes
Deep-ML;structure;6;quality;7;GCN;;yes;;;no
GQArank;structure;6;quality;7;GCN;;yes;;;no
EDN;structure;6;quality;7;PointCloud;;yes;;;yes
voroCNN-GEMME;structure;6;quality;7;GCN;;yes;voronoi-features,MSA-coev;;yes
iPhord;MSA-feat;3;geom-feat;5;CNN;;yes;;;no
QDeep;structure;5;quality;7;resCNN;;yes;MSA-feat;;no
ProSPr;MSA-feat;3;geom-feat;5;resCNN;dilatations;yes;;;no
DESTINI2;MSA-feat;3;distances;4;resCNN;dilatations;yes;;;no
DeepHelicon;MSA-coev;3;distances;4;resCNN;;yes;;;no
DeepHomo;MSA-feat;3;distances;4;resCNN;;yes;geom-feat;;no
ICOS;MSA-feat;3;contacts;4;resCNN;;yes;;;no
Kiharalab_Contact;MSA-feat;3;geom-feat;5;resCNN;attention;yes;;;no
NOVA;MSA-feat;3;structure;6;DNN;;yes;geom-feat;;no
Pharmulator;MSA-feat;3;angles;5;LSTM;recurrent;yes;geom-feat;;no
PrayogRealDistance;MSA-feat;3;distances;4;resCNN;classical;yes;;;no
DeepPotential;MSA-feat;3;geom-feat;5;DNN;;yes;;;no
RaptorX;MSA-feat;3;geom-feat;5;resCNN;classical;yes;;;no
RaptorX-QA;geom-feat;5;quality;7;resCNN;classical;yes;MSA-feat;;no
RBO-PSP-CP;MSA-feat;3;distances;4;resCNN;;yes;;;no
DeepECA;MSA-feat;3;distances;4;resCNN;dilatations;yes;;;no
ropius0;MSA-feat;3;distances;4;resCNN;;yes;;;no
Galaxy;MSA-feat;3;geom-feat;5;resCNN;dilatations;yes;;;no
tFold;MSA-feat;3;distances;4;resCNN;;yes;;;no
TOWER;MSA;2;distances;4;resCNN;dilatations;yes;;;no
tripletRes;MSA-coev;3;geom-feat;5;resCNN;classical;yes;;;no


